Activity of the first interstellar comet 2I/Borisov around perihelion: Results from Indian observatories

Comet 2I/Borisov is the first true interstellar comet discovered. Here we present results from observational programs at two Indian observatories, 2 m Himalayan Chandra Telescope at the Indian Astronomical Observatory, Hanle (HCT) and 1.2 m telescope at the Mount Abu Infrared Observatory (MIRO). Two epochs of imaging and spectroscopy were carried out at the HCT and three epochs of imaging at MIRO. We found CN to be the dominant molecular emission on both epochs, 31/11/2019 and 22/12/2019, at distances of r$_H$ = 2.013 and 2.031 AU respectively. The comet was inferred to be relatively depleted in Carbon bearing molecules on the basis of low $C_2$ and $C_3$ abundances. We find the production rate ratio, Q($C_2$)/Q(CN) = 0.54 $\pm$ 0.18, pre-perihelion and Q($C_2$)/Q(CN) = 0.34 $\pm$ 0.12 post-perihelion. This classifies the comet as being moderately depleted in carbon chain molecules. Using the results from spectroscopic observations, we believe the comet to have a chemically heterogeneous surface having variation in abundance of carbon chain molecules. From imaging observations we infer a dust-to-gas ratio similar to carbon chain depleted comets of the Solar system. We also compute the nucleus size to be in the range $0.18\leq r \leq 3.1$ Km. Our observations show that 2I/Borisov's behaviour is analogous to that of the Solar system comets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
